The OxyContin Reformulation Revisited: New Evidence From Improved Definitions of Markets and Substitutes

The opioid epidemic began with prescription pain relievers. In 2010 Purdue Pharma reformulated OxyContin to make it more difficult to abuse. OxyContin misuse fell dramatically, and concurrently heroin deaths began to rise. Previous research overlooked generic oxycodone and argued that the reformulation induced OxyContin users to switch directly to heroin. Using a novel and fine-grained source of all oxycodone sales from 2006-2014, we show that the reformulation led users to substitute from OxyContin to generic oxycodone, and the reformulation had no overall impact on opioid or heroin mortality. In fact, generic oxycodone, instead of OxyContin, was the driving factor in the transition to heroin. Finally, we show that by omitting generic oxycodone we recover the results of the literature. These findings highlight the important role generic oxycodone played in the opioid epidemic and the limited effectiveness of a partial supply-side intervention.

==> things_that_got_deleted.txt <==

% The main takeaway is that our understanding of OxyContin is different from that of the literature. While the reformulation is generally seen as responsible for almost all of the rise in heroin overdose deaths in the 2010s, we disagree. Our findings suggest that the reformulation merely accelerated the progression of opioid addicts to heroin. As shown in Table \ref{table: NUSDUH_1}, non-OxyContin oxycodone sales after reformulation were predictive of heroin deaths. Our results are consistent with the view that cohorts of opioid abusers' addiction evolves. Some of them progress to heroin based on the local availability of heroin and demand for a stronger high. When OxyContin is no longer available, and heroin is more accessible, this transition makes sense.

% Our findings also have implications for public policy regarding opioids. In our framework, the supply-side intervention of reformulating OxyContin alone had little effect because the substitution to alternative oxycodone was easy and heroin become more available over time. Reformulation, however, did not immediately push people towards heroin, but because it didn't solve the underlying addiction problem, it also didn't reduce overdose deaths. Overdose deaths increased afterwards because people continued to graduate to stronger drugs like heroin, and because of the introduction of synthetic opioids like fentantyl to the drug landscape. Many opioid addicts would have still graduated to heroin in the absence of the OxyContin reformulation.

% Our results also raise a number of interesting questions that haven't been addressed in the literature. Most importantly, what caused this link between non-OxyContin oxycodone sales and heroin mortality after the reformulation? This coincides almost exactly with the reformulation, but we have no direct evidence of a causal relationship. We can think of a few possible channels, and some combination of them probably accounts for this change.
% \begin{enumerate}
%     \item The first explanation is a simple supply-side explanation. As noted in \textcite{o2017trends} the supply and purity of heroin increased in the United States during this time. This could induce more oxycodone users to make the transition, but we have no data on the supply of heroin to test this. 
%     \item The second possibility is that the OxyContin reformulation removed the intermediate step of higher dosage OxyContin, so users switch to heroin at a higher rate instead. We have no direct evidence for this, but it is supported by the data. 
%     \item The third explanation is that an increase in the supply of heroin, combined with a significant number of OxyContin users making the transition, made it easier for alternative oxycodone users to transition. This is similar to the first explanation, but it is reliant on the reformulation taking place.
%     \item The fourth and final explanation is the Florida pill mill shutdown. Oxycodone was trafficked from Florida all along the east coast in what was known as the `Oxy Express'. When Florida shut down the pharmacies selling oxycodone, local reporting is that heroin trafficking took its place. 
% \end{enumerate}

% Finally, we note that this analysis was only made possible by the release of the full ARCOS dataset from 2006-2014 stemming from the Cleveland, Ohio opioids court case. This release was due to the hard work and legal efforts of the Washington Post and HD Media, which publishes the Charleston Gazette-Mail. The presiding judge originally ordered the data sealed and not released to the public, but was overruled 2-1 by the Appeals Court. As said in the appeals ruling, 
% ``The ARCOS data will aid
% us in understanding the full enormity of the opioid epidemic and might thereby aid us in ending
% it."\footnote{ \url{https://www.motleyrice.com/sites/default/files/documents/Public_Client/18-3860_Documents.pdf}
%     }
% We believe this ARCOS data has already helped enormously with our understanding the opioid epidemic, and releasing the full data for additional years may have similar value. 









Endo Pharma manufactures Percocet and Percodan, and so sales of those two pills are a subset of the small
red bars which are ti.n Yyet in the NSDUH survey data, Percocet has been misused by more
than twice as many people as have misused OxyContin, which has has multiple orders of
magnitude more sales. Our explanation for this empirical puzzle is that many non-OxyContin
oxycodone users don't know the name of the drug they are using, but have either used
Percocet previously or think they have and thus answer armatively.


We suspect that many illicit users do think of Percocet as the OxyContin alternative 

Most illicit users can probably tell the difference between OxyContin, which is extended release but much higher dosage, and non-OxyContin oxycodone, which is instant release. However, there was no well-known brand name for these 30mg non-OxyContin oxycodone pills; unlike Percocet, these do not contain acetaminophen, but this is a small distinction and so users can just think of it as a stronger Percocet. Figure \ref{fig:NSDUH_pic} shows the card that NSDUH survey respondents were shown when asked about their past pain reliever use, and the Percocet category is the only non-OxyContin oxycodone listed. Pills may give the manufacturer on them, as shown for Percodan, but otherwise there is no way to determine the name of the drug. The NSDUH　


, we show the sales of OxyContin and Alternative Oxycodone. Endo Pharma manufactures Percocet and Percodan, and so sales of those two pills are a subset of the small red bars. Yet in the NSDUH survey data, Percocet has been misused by more than twice as many people as have misused OxyContin, which has has multiple orders of magnitude more sales. Our explanation for this empirical puzzle is that many non-OxyContin oxycodone users don't know the name of the drug they are using, but have either used Percocet previously or think they have and thus answer affirmatively.


It is common to use reported Percocet misuse as measure of Oxycodone misuse (cite). Figure 2,
shows OxyContin sales, Endo Pharma sales and Alternative Oxycodone sales. Endo Pharma
manufactures Percocet and Percodan, and so sales of those two pills are a subset of the small
red bars which are ti.n Yet in the NSDUH survey data, Percocet has been misused by more
than twice as many people as have misused OxyContin, which has has multiple orders of
magnitude more sales. Our explanation for this empirical puzzle is that many non-OxyContin
oxycodone users don't know the name of the drug they are using, but have either used
Percocet previously or think they have and thus answer armatively. Clearly, one cannot use
Percocet sales or Endo Pharma sales alone to capture alternatives to Oxycontin


For our analysis, to proxy for oxycodone misuse we use the NSDUH variable PERCTYL2, which asks whether individuals ever misused Percocet, Percodan, or Tylox. These drugs are  oxycodone hydrochloride with acetaminophen\footnote{\href{https://www.accessdata.fda.gov/drugsatfda_docs/label/2006/040330s015,040341s013,040434s003lbl.pdf}{Percocet Drug Information}}, and have a maximum dosage of 10mg of oxycodone per pill. In Figure \ref{fig:endopharma}, we show the sales of OxyContin and Alternative Oxycodone. Endo Pharma manufactures Percocet and Percodan, and so sales of those two pills are a subset of the small red bars. Yet in the NSDUH survey data, Percocet has been misused by more than twice as many people as have misused OxyContin, which has has multiple orders of magnitude more sales. Our explanation for this empirical puzzle is that many non-OxyContin oxycodone users don't know the name of the drug they are using, but have either used Percocet previously or think they have and thus answer affirmatively.




Our evidence for this is from Table \ref{tab:30mg}, which shows that most non-OxyContin opioids of this 30mg dosage do not have a product name at all besides `Oxycodone Hydrochloride', the name of the chemical. Law enforcement and journalists have previously identified the 30mg pill dosage as the most commonly trafficked because it is the highest-dosage IR oxycodone\footnote{\href{https://www.ice.gov/news/releases/10-facing-federal-drug-trafficking-charges-related-distribution-opioids-through-bogus}{ICE Link}, \href{https://heroin.palmbeachpost.com/how-florida-spread-oxycodone-across-america/}{Palm Beach Post Link}}, and unfortunately these pills don't have any kind of drug name that users could report on the NSDUH\footnote{There are later questions where respondents can name drugs not previously listed, but these data are very sparse and tell a similar story.}. The Patriot Ledger reported in a 2011 article\footnote{\href{https://www.patriotledger.com/article/20111219/NEWS/312199817}{Patriot Ledger Link}} that `Perc 30s' were the newest drug of choice in South Shore of Masscachusetts, saying:

`Perc 30s are not Percocet – the brand name for oxycodone mixed with acetaminophen, the main ingredient in Tylenol – but a generic variety of quick-release oxycodone made by a variety of manufacturers. They are sometimes referred to as “roxys” after Roxane Laboratories, the first company to make the drug, or “blueberries,” because of their color.'

We claim that most illicit users can probably tell the difference between OxyContin, which is extended release but much higher dosage, and non-OxyContin oxycodone, which is instant release. However, there was no well-known brand name for these 30mg non-OxyContin oxycodone pills; unlike Percocet, these do not contain acetaminophen, but this is a small distinction and so users can just think of it as a stronger Percocet. Figure \ref{fig:NSDUH_pic} shows the card that NSDUH survey respondents were shown when asked about their past pain reliever use, and the Percocet category is the only non-OxyContin oxycodone listed. Pills may give the manufacturer on them, as shown for Percodan, but otherwise there is no way to determine the name of the drug. The variable OXYCOPD2 combines past usage of both OxyContin and non-OxyContin oxycodone, so we used the variable PERCTYL2 to separate it from OxyContin misuse. 


\begin{table} [H]
    \centering
    \includegraphics[width=0.95\textwidth]{Figures/manufacture_30.PNG}
    \caption{Key Product in 30mg Market}
    \label{tab:30mg}
\end{table}
